Adjacency Labelling for Planar Graphs (and Beyond)

We show that there exists an adjacency labelling scheme for planar graphs where each vertex of an $n$-vertex planar graph $G$ is assigned a $(1+o(1))\log_2 n$-bit label and the labels of two vertices $u$ and $v$ are sufficient to determine if $uv$ is an edge of $G$. This is optimal up to the lower order term and is the first such asymptotically optimal result. An alternative, but equivalent, interpretation of this result is that, for every $n$, there exists a graph $U_n$ with $n^{1+o(1)}$ vertices such that every $n$-vertex planar graph is an induced subgraph of $U_n$. These results generalize to bounded genus graphs, apex-minor-free graphs, bounded-degree graphs from minor closed families, and $k$-planar graphs.

==> figs/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: ipetoipe 7.2.23
InfoBegin
InfoKey: ModDate
InfoValue: D:20210122170536
InfoBegin
InfoKey: CreationDate
InfoValue: D:20200226233234
InfoBegin
InfoKey: Producer
InfoValue: ipetoipe 7.2.23
NumberOfPages: 1
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 595 842
PageMediaDimensions: 595 842
PageMediaCropRect: 29.5 627.34 354.5 721.54

